Numerical Relativity and Inhomogeneous Cosmologies

In this work numerical methods for solving Einstein's equations are developed and applied to the study of inhomogeneous cosmological models. A two-dimensional computer code is described which implements two advanced numerical methods: LeVeque's multi-dimensional high-resolution integration scheme which allows accurate evolution of solutions containing discontinuities or steep gradients, and an adaptive mesh refinement (AMR) algorithm which enables the local resolution of a simulation to vary dynamically in response to the behaviour of the evolved solution. A family of hyperbolic formulations of the Einstein equations is derived by generalization of an evolution system proposed by Frittelli and Reula, and numerical solutions produced using these formulations are compared to solutions produced using alternative reductions of the evolutions equations. Properties of the harmonic time slicing condition are also investigated, and analytic and numerical results concerning the formation of coordinate singularities are presented. Numerical simulations are performed of planar cosmologies, described using Gowdy's reduction of the Einstein equations, and U(1)-symmetric cosmologies, described using Moncrief's reduction of the Einstein equations, with the spacetimes in both cases being vacuum. Numerical studies follow up on the work of Berger, Moncrief and co-workers, with attention being focused on the small-scale features that develop in the models and the behaviour of linear and nonlinear gravitational waves.

==> notes.txt <==
Some comments on figures:

1) To print the colour figures at higher resolution than default, use:
dvips -Z -D600 -pp26,53,54,128,129,140,163-165,181 -o temp.ps main.dvi

2) To produce low resolution figures:
xv phi.eps &
  24/8 Bit -> 8-bit mode
  Draw bounding box & Crop
  Save -> PostScript
          Greyscale
          Normal Size (tick)
  Save postscript file -> compress (tick)
mv phi.ps lowphi.ps
 
3) To convert figures to JPEGs:
(cat phi.eps ; echo showpage ) |
    gs -q -sDEVICE=ppmraw -sOutputFile=- -r150x150 - > temp.ppm
    [pgm for greyscale, pbm for bitmap]
xv temp.ppm &
  Draw bounding box & Crop
  Save -> JPEG
          Full colour
          Normal Size (tick)
mv temp.jpg phi.jpg
rm temp.ppm

4) To lower greyscale figure's resolution:
(cat intsamp.eps ; echo showpage ) |
    gs -q -sDEVICE=pgmraw -sOutputFile=- -r150x150 - > temp.pgm
    [pgm for greyscale, pbm for bitmap]
xv temp.pgm &
  Draw bounding box & Crop
  Save -> Postscript
          Greyscale
          Normal Size (tick)
          Compress (tick)
mv temp.ps intsamp.ps
rm temp.pgm


Information for gr-qc submission:

Numerical Relativity and Inhomogeneous Cosmologies
Simon D. Hern

PhD dissertation. TeXsis, 197 pages, 1.4Mb compressed, 39 figures 
including 7 colour figures (pages 26,53,54,128,129,140,181) and 3 figures 
in JPEG format to replace low-resolution postscript (pages 163,164,165).

--

In this work numerical methods for solving Einstein's equations are developed
and applied to the study of inhomogeneous cosmological models.

A two-dimensional computer code is described which implements two advanced 
numerical methods: LeVeque's multi-dimensional high-resolution integration 
scheme which allows accurate evolution of solutions containing discontinuities 
or steep gradients, and an adaptive mesh refinement (AMR) algorithm which 
enables the local resolution of a simulation to vary dynamically in
response to the behaviour of the evolved solution.

A family of hyperbolic formulations of the Einstein equations is derived by 
generalization of an evolution system proposed by Frittelli and Reula, and
numerical solutions produced using these formulations are compared to solutions
produced using alternative reductions of the evolutions equations.  Properties
of the harmonic time slicing condition are also investigated, and analytic and 
numerical results concerning the formation of coordinate singularities are 
presented. 

Numerical simulations are performed of planar cosmologies, described using 
Gowdy's reduction of the Einstein equations, and U(1)-symmetric cosmologies, 
described using Moncrief's reduction of the Einstein equations, with the 
spacetimes in both cases being vacuum.  Numerical studies follow up on the work
of Berger, Moncrief and co-workers, with attention being focused on the 
small-scale features that develop in the models and the behaviour of
linear and nonlinear gravitational waves.

